Genera of non-algebraic leaves of polynomial foliations of $\mathbb C^2$

In this article, we prove two results. First, we construct a dense subset in the space of polynomial foliations of degree $n$ such that each foliation from this subset has a leaf with at least $\frac{(n+1)(n+2)}2-4$ handles. Next, we prove that for a generic foliation invariant under the map $(x, y)\mapsto (x, -y)$ all leaves have infinitely many handles.

==> bifurcations.bib.txt <==

@BOOK{AAIS86,
	TITLE = {TODOTODOTODO},
	language = {Russian},
	YEAR = {1986}
}

@BOOK{AAIS94,
	abstract = {Bifurcation theory and catastrophe theory are two of the best known areas within the field of dynamical systems. Both are studies of smooth systems, focusing on properties that seem to be manifestly non-smooth. Bifurcation theory is concerned with the sudden changes that occur in a system when one or more parameters are varied. Examples of such are familiar to students of differential equations, from phase portraits. Moreover, understanding the bifurcations of the differential equations that describe real physical systems provides important information about the behavior of the systems. Catastrophe theory became quite famous during the 1970's, mostly because of the sensation caused by the usually less than rigorous applications of its principal ideas to "hot topics", such as the characterization of personalities and the difference between a "genius" and a "maniac". Catastrophe theory is accurately described as singularity theory and its (genuine) applications. The authors of this book, the first printing of which was published as Volume 5 of the Encyclopaedia of Mathematical Sciences, have given a masterly exposition of these two theories, with penetrating insight.},
	doi = {10.1007/978-3-642-57884-7},
	url = {http://www.springer.com/gp/book/9783540181736},
	maxnames = 4,
	editor = {Arnold V. I.},
	volume = {5},
	year = {1994},
	AUTHOR = {Arnold, V. I. and Afrajmovich, V. S. and Ilyashenko, Yu. S. and Shilnikov, L. P.},
	SUBTITLE = {Bifurcation Theory and Catastrophe Theory},
	TITLE = {Dynamical Systems V},
	SERIES = {Encyclopaedia of Mathematical Sciences},
	LOCATION = {Berlin},
	PUBLISHER = {Springer-Verlag Berlin Heidelberg},
	PAGES = {IX, 274}
}

@INBOOK{KS,
	AUTHOR = "Kotova, A. and Stanzo, V.",
	TITLE = {On few-parameter generic families of vector fields on the two-dimensional sphere},
	BOOKTITLE = {Concerning the Hilbert 16th problem},
	PAGES = {155--201},
	SERIES = {American Mathematical Society Translation Series 2},
	PUBLISHER = {Amer. Math. Soc.},
	LOCATION = {Providence, RI},
	YEAR = 1995,
	VOLUME = 165
}

@INPROCEEDINGS{R,
	Author = {R. {Roussarie}},
	Title = {{Weak and continuous equivalences for families on line diffeomorphisms}},
	Year = {1987},
	Language = {English},
	eventdate = {1985},
	BOOKTITLE = {Dynamical systems and bifurcation theory, Proc. Meet.},
	VENUE = {Rio de Janeiro/Braz.},
	SERIES = {Pitman Res. Notes Math. Ser.},
	NUMBER = 160,
	PAGES = {377--385},
	MSC2010 = {37G15 37G99 34C25},
	Zbl = {0641.58037}
}

@article{P62,
	title = {Structural stability on two-dimensional manifolds},
	volume = {1},
	issn = {0040-9383},
	url = {http://www.sciencedirect.com/science/article/pii/0040938365900182},
	doi = {10.1016/0040-9383(65)90018-2},
	pages = {101--120},
	number = {2},
	journaltitle = {Topology},
	shortjournal = {Topology},
	author = {Peixoto, M. M.},
	urldate = {2017-06-20},
	date = {1962-04-01},
}

@article{P63,
	title = {Structural stability on two-dimensional manifolds. A further remark},
	volume = {2},
	issn = {0040-9383},
	url = {http://www.sciencedirect.com/science/article/pii/0040938363900326},
	doi = {10.1016/0040-9383(63)90032-6},
	pages = {179--180},
	number = {1},
	journaltitle = {Topology},
	shortjournal = {Topology},
	author = {Peixoto, M. M.},
	urldate = {2017-06-20},
	date = {1963-01-01},
}

==> complex-foliations.bib.txt <==

@article{F06:en,
	year = {2006},
	author = "Tatiana Firsova",
	title = "Topology of analytic foliations in $ℂ^2$. The Kupka-Smale property",
	journal = "Proceedings of the Steklov Institute of Mathematics",
	publisher = "Nauka/Interperiodica",
	volume = 254,
	mathnet = "tm106",
	pages = "152--168",
	mr = 2301003,
	doi = "10.1134/S0081543806030060"
}

@article{Il78:en,
	author = {{\relax Yu}lij Sergeevich Ilyashenko},
	title = {Topology of phase portraits of analytic differential equations on a complex projective plane},
	journal = {Trudy Sem. Petrovsk.},
	year = {1978},
	volume = {4},
	pages = {83--136}
}

@article{K06:en,
	year = {2006},
	author = "Tatiana Igorevna Golenishcheva–Kutuzova",
	title = "A generic analytic foliation in $ℂ^2$ has infinitely many cylindrical leaves",
	journal = "Proceedings of the Steklov Institute of Mathematics",
	publisher = "Nauka/Interperiodica",
	volume = 254,
	mathnet = "tm108",
	pages = "180--183",
	mr = 2301005,
	doi = {10.1134/S0081543806030084}
}

@article{KhV62:en,
	author = {M. G. Khudaĭ-Verenov},
	title = {A property of the solutions of a differential equation. (Russian)},
	journal = "Mat. Sbornik",
	year = 1962,
	volume = "56(98)",
	number = 3,
	pages = "301--308",
	language = "russian",
	mr = 147699,
	zbmath = {an:0111.27902},
	mathnet = {msb4624}
}

@article{LR03,
	title = {Minimal, rigid foliations by curves on $ℂℙ^n$},
	volume = {5},
	issn = {1435-9855},
	doi = {10.1007/s10097-002-0049-6},
	pages = {147--201},
	number = {2},
	journaltitle = {Journal of the European Mathematical Society},
	shortjournal = {J. Eur. Math. Soc.},
	author = {Loray, Frank and Rebelo, Julio C.},
	urldate = {2017-07-13},
	date = {2003},
}

@article{M75:en,
	author = "B. Mjuller",
	title = {On the density of solutions of an equation in $ℂP^2$},
	journal = "Mat. Sbornik",
	year = 1975,
	volume = 27,
	number = 3,
	doi = {10.1070/SM1975v027n03ABEH002517},
	mathnet = 3715,
	mr = 466689,
	pages = "325--338"
}

@Article{N94,
	number = {2},
	pages = {569--599},
	volume = {44},
	year = {1994},
	journaltitle = {Ann. Inst. Fourier},
	doi = {10.5802/aif.1410},
	title = {Separatrices for non-solvable dynamics on $ℂ, 0$},
	author = {Isao Nakai}
}

@article{SRO98,
	author = {Arsenij Shcherbakov and Ernesto Rosales–González and Laura Ortiz–Bobadilla},
	journal = {J. Dynam. Control Systems},
	volume = 4,
	year = 1998,
	pages = {539--581},
	mr = 1662926,
	doi = {10.1023/A:1021819201777},
	zbl = "0989.37048"
}

@article{Shch84:en,
	author = "Arsenij Shcherbakov",
	journal = "Trudy Sem. Petrovskogo",
	title = {Topological and analytical conjugacy of noncommutative groups of germs of conformal mappings},
	volume = 10,
	pages = {170--196},
	year = 1984,
	zbl = "0568.30010",
	language = "russian"
}

@article{Shch84:trans,
	title = {Topological and analytical conjugacy of noncommutative groups of germs of conformal mappings},
	volume = {35},
	issn = {0090-4104, 1573-8795},
	url = {http://link.springer.com/article/10.1007/BF01106077},
	doi = {10.1007/BF01106077},
	abstract = {We consider groups of germs of conformai mappings with superposition as operation. It is proved that for nonsolvable groups of germs topological and analytic conjugation coincide. This result is applied to the study of differential equations in the complex projective plane. We obtain an improvement of a theorem about absolute rigidity of such equations.},
	pages = {2827--2850},
	number = {6},
	journaltitle = {Journal of Soviet Mathematics},
	shortjournal = {J Math Sci},
	author = {Shcherbakov, Arsenij A.},
	urldate = {2015-10-25},
	date = {1986-12},
	langid = {english},
	related = {Shch84:en},
	relatedtype = {translationof}
}

@article{Shch06:en,
	author = {Arsenij A. Shcherbakov},
	title = {Dynamics of local groups of conformal mappings and generic properties of differential equations on $ℂ^2$},
	pages = {103--120},
	volume = {254},
	number = "1",
	year = {2006},
	journaltitle = {Proceedings of the Steklov Institute of Mathematics},
	abstract = {
		This paper is a survey of the present state of the problems related to the generic properties of foliations defined on $ℂ^2$ by algebraic differential equations.
		We prove that the properties of density, absolute rigidity, and existence of a countable set of complex limit cycles are inherent in all equations except possibly for the union of some real algebraic set and real analytic set of codimension at least two in the space of coefficients.
	},
	issn="1531-8605",
	doi = {10.1134/S0081543806030047},
}

@Article{V06:en,
	pages = {169--179},
	volume = {254},
	year = {2006},
	journaltitle = {Proceedings of the Steklov Institute of Mathematics},
	title = {The density of separatrix connections in the space of polynomial foliations in $ℂP^2$},
	author = {Denis Volk},
	doi = {10.1134/S0081543806030072},
	abstract = {
		A complex analog of the Hayashi connecting lemma is proved;
		namely, in the space of polynomial vector fields of degree higher than 1 on the complex plane,
		the vector fields that have a common complex separatrix of two singular points are dense.
	},
	shortjournal = {Proc. Steklov Inst. Math.},
	issn = {0081-5438, 1531-8605},
	issue = 1,
	language = {english},
	mathnet = {tm107},
	mr = {2301004},
}

@online{YK_NG1,
	author = {Nataliya Goncharuk and Yury Kudryashov},
	title = {Genera of non-algebraic leaves of polynomial foliations of $ℂ^2$},
	eprint = {1407.7878},
	eprinttype = {arxiv},
	year = 2014,
	langid = {english}
}

@online{GK-CLC,
	author = {Nataliya Goncharuk and Yury Kudryashov},
	title = {Cheap Complex Limit Cycles},
	eprint = {1702.00897},
	eprinttype = {arxiv},
	year = 2017,
	langid = {english}
}

@article{GK-BLC,
	author = {Nataliya Goncharuk and Yury Kudryashov},
	title = {Bounded limit cycles of polynomial foliations of $ℂ^2$ },
	journal = {Bulletin of the Brazilian Mathematical Society, New Series},
	year = 2016,
	pages = {1--21},
	issn = {1678-7714},
	eprint = {1504.03313},
	eprinttype = {arxiv},
	langid = {english},
	doi = {10.1007/s00574-016-0005-9}
}

@book{IYbook,
	author = {{\relax Yu}lij Sergeevich Ilyashenko and Sergei {\relax Ya}kovenko},
	title = {Lectures on Analytic Differential Equations},
	year = 2008,
	isbn = 9780821836675,
	series = {Graduate Studies in Mathematics},
	issn = {1065-7339},
	volume = 86,
	publisher = {American Mathematical Society}
}

@article{Il02,
	author = {{\relax Yu}lij Sergeevich Ilyashenko},
	title = {Centenial history of Hilbert's 16th problem},
	journal = {Bull. Amer. Math. Soc. (N.S.)},
	volume = 39,
	number = 3,
	year = 2002,
	pages = {301--354 (electronic)},
	MR = {MR1898209},
	doi = {10.1090/S0273-0979-02-00946-1}
}

@article{Il69-genus:en,
	author = {{\relax Yu}lij Sergeevich Ilyashenko},
	title={An Example of Equations $\frac{dw}{dz}=\frac{P_n(z,w)}{Q_n(z,w)}$ Having a Countable Number of Limit Cycles and Arbitrarily Large Petrovskiĭ-Landis Genus},
	journal={Mathematics of the USSR-Sbornik},
	volume={9},
	number={3},
	pages={365},
	url={http://stacks.iop.org/0025-5734/9/i=3/a=A06},
	doi = {10.1070/SM1969v009n03ABEH001288},
	year={1969},
	abstract={In this work we construct an open set V in the space of coefficients A n of the equations dw / dz = P n ( z, w )/ Q n ( z, w ) such that on the solutions of an arbitrary equation α ∊ V there exist a countable number of homotopically distinct limit cycles. Also, for each natural number N we construct an open set V N ⊂A n such that an arbitrary equation α ∊ V N has a Petrovskiĭ-Landis genus which exceeds N . Bibliography: 9 items.}
}

@article{PL55,
	author = {I. G. Petrovskiĭ and E. M. Landis},
	title = {On the number of limit cycles of the equation $dy/dx=P(x, y)/Q(x, y)$, where $P$ and $Q$ are polynomials of 2nd degree},
	journal = {Mat. Sb. N.S.},
	volume = 37,
	issue = 79,
	year = 1955,
	pages = {209-250},
	MR={17364d}
}

@article{PL57,
	author = {I. G. Petrovskiĭ and E. M. Landis},
	title = {On the number of limit cycles of the equation $dy/dx=P(x, y)/Q(x, y)$, where $P$ and $Q$ are polynomials},
	journal = {Mat. Sb. N.S.},
	volume = 43,
	issue = 85,
	year = 1957,
	pages = {149-168},
	MR={19746c}
}

@book{Pet96,
	author = {I. G. Petrowsky},
	title = {Selected works},
	part = {II: differential equations and probability theory},
	series = {Classics of Soviet Mathematics},
	volume = 5,
	publisher = {Gordon and Breach Publishers},
	location = {Amsterdam},
	year = 1996,
	MR = {1677648 (99m:01106b)}
}

@article{BLL97,
	author = {Michel Belliart and Isabelle Liousse and Frank Loray},
	title = {Sur l'existence de points fixes attractifs pour les sous-groupes de $Aut(ℂ, 0)$},
	language = {fr},
	pages = {443-446},
	series = {Série I},
	year = 1997,
	journal = {C.R. Acad. Sci. Paris},
	volume = 324,
	doi = {10.1016/S0764-4442(97)80083-3},
}

@article{G-MW95,
	author = {Xavier Gómez-Mont and Bruno Wirtz},
	year = 1995,
	title = {On fixed points of conformal pseudogroups},
	journal = {Boletim da Sociedade Brasileira de Matemática - Bulletin/Brazilian Mathematical Society},
	volume = 26,
	number= 2,
	pages = {201-209},
	issn = "1678-7714",
	doi = "10.1007/BF01236994"
}

@article{W98,
	author = {Bruno Wirtz},
	title = {Fixed points and entropy for non solvable dynamics on $(ℂ, 0)$},
	journal = {Boletim da Sociedade Brasileira de Matemática - Bulletin/Brazilian Mathematical Society},
	year = {1998},
	volume = {29},
	number = {1},
	pages = {53--74},
	abstract = "This work generalizes for any non-solvable pseudo-groups of Diff0,C the existence of fixed points arbitrarly close to the origin already proved in the generic case [G-M,Wil]. An elementary proof of the Sherbakov-Nakai's density theorem [Na] is added with moreover some more precision about the derivative of a germ sending a point close to an other one. At last the topological entropy and the entropy of fixed points are strictly positive for such pseudo-groups as in [Wi] and [G-M, Wi2].",
	issn = {1678-7714},
	doi = {10.1007/BF01245868},
}

@book{J79,
	location = {Berlin, Heidelberg},
	title = {Equations de Pfaff algébriques},
	volume = {708},
	isbn = {978-3-540-09239-1},
	series = {Lecture Notes in Mathematics},
	publisher = {Springer Berlin Heidelberg},
	author = {Jouanolou, Jean-Pierre},
	urldate = {2017-06-23},
	date = {1979},
	doi = {10.1007/BFb0063393},
}

@phdthesis{MolTh,
	author = {Vadim Moldavskis},
	title = {New generic properties of real and complex dynamical systems},
	institution = {Cornell University},
	pubstate = {Draft, not defended yet},
	language = {english},
	year = 2007
}

@article{LN02,
	title = {Some examples for the Poincaré and Painlevé problems},
	volume = {35},
	issn = {0012-9593},
	url = {http://www.sciencedirect.com/science/article/pii/S0012959302010893},
	doi = {10.1016/S0012-9593(02)01089-3},
	abstract = {In 1891, Poincaré started a series of three papers in which he tried to answer the following question (cf. [21–23]): “Is it possible to decide if an algebraic differential equation in two variables is algebraically integrable?” (in the sense that it has a rational first integral). More or less at the same time P. Painlevé asked the following question: “Is it possible to recognize the genus of the general solution of an algebraic differential equation in two variables which has a rational first integral?”. In this paper we give examples of one-parameter families which show that both problems have a negative answer. With some of the families we can also answer a question posed by M. Brunella in [5].
En 1891, Poincaré commençait une série de trois articles dans lesquels il tentait de répondre à la question suivante (cf. [21–23]) : « Est-il possible de décider si une équation différentielle algébrique en deux variables est algébriquement intégrable ? » (au sens où il admet une intégrale première rationnelle). À peu près à la même époque, P. Painlevé posait la question suivante : « Est-il possible de déterminer le genre de la solution générale d'une équation différentielle algébrique en deux variables qui admet une intégrale première rationnelle ? ». Dans cet article, nous donnons des exemples de familles à un paramètre qui montrent que les deux problèmes ont une réponse négative. À l'aide de certaines de ces familles, nous pouvons également répondre à une question de M. Brunella dans [5].},
	pages = {231--266},
	number = {2},
	journaltitle = {Annales Scientifiques de l’École Normale Supérieure},
	author = {Lins Neto, Alcides},
	urldate = {2017-06-23},
	date = {2002-01-01},
}

@article{Koen84,
	author = {G. Koenigs},
	title = {Recherches sur les intégrales de certaines équations fonctionnelles},
	volume = {1},
	issn = {0012-9593},
	url = {https://eudml.org/doc/80916},
	pages = {3--41},
	doi = {10.24033/asens.247},
	journaltitle = {Annales scientifiques de l'École Normale Supérieure},
	date = {1884},
}
@article{Sch70,
	author = {E. Schröder},
	title = {Über unendlich viele Algorithmen zur Auflösung der Gleichungen},
	volume = {2},
	issn = {0025-5831, 1432-1807},
	url = {https://link.springer.com/article/10.1007/BF01444024},
	doi = {10.1007/BF01444024},
	pages = {317--365},
	number = {2},
	journaltitle = {Mathematische Annalen},
	shortjournal = {Math. Ann.},
	urldate = {2017-07-17},
	date = {1870-06-01},
	langid = {german},
}

@article{Sch71,
	title = {Über iterirte Functionen},
	volume = {3},
	issn = {0025-5831, 1432-1807},
	url = {https://link.springer.com/article/10.1007/BF01443992},
	doi = {10.1007/BF01443992},
	pages = {296--322},
	number = {2},
	journaltitle = {Mathematische Annalen},
	shortjournal = {Math. Ann.},
	author = {Schröder, Ernst},
	urldate = {2017-07-17},
	date = {1870-06-01},
	langid = {german}
}

@article{GM88,
	title = {The Transverse Dynamics of a Holomorphic Flow},
	volume = {127},
	issn = {0003-486X},
	url = {http://www.jstor.org/stable/1971416},
	doi = {10.2307/1971416},
	pages = {49--92},
	number = {1},
	journaltitle = {Annals of Mathematics},
	author = {Gomez-Mont, Xavier},
	urldate = {2017-06-03},
	date = {1988},
	note = {00030},
}

@article{VR16-utmost,
	title = {The utmost rigidity property for quadratic foliations on $ℙ²$ with an invariant line},
	issn = {1405-213X, 2296-4495},
	doi = {10.1007/s40590-016-0127-5},
	abstract = {In this work, we consider holomorphic foliations of degree two on the complex projective plane $ℙ²$ having an invariant line. In a suitable choice of affine coordinates, these foliations are induced by a quadratic vector field over the affine part in such a way that the invariant line corresponds to the line at infinity. We say that two such foliations are topologically equivalent provided there exists a homeomorphism of $ℙ²$ which brings the leaves of one foliation onto the leaves of the other and preserves orientation both on the ambient space and on the leaves. The main result of this paper is that in the generic case, two such foliations may be topologically equivalent if and only if they are analytically equivalent. In fact, it is shown that the analytic conjugacy class of the holonomy group of the invariant line is the modulus of both topological and analytic classification. We obtain as a corollary that two generic orbitally topologically equivalent quadratic vector fields on $ℂ²$ must be orbitally affine equivalent. This result improves, in the case of quadratic foliations, a well-known result by Ilyashenko that claims that two generic and topologically equivalent foliations with an invariant line at infinity are affine equivalent, provided they are close enough in the space of foliations and the linking homeomorphism is close enough to the identity map of $ℙ²$.},
	pages = {1--55},
	journaltitle = {Boletín de la Sociedad Matemática Mexicana},
	shortjournal = {Bol. Soc. Mat. Mex.},
	author = {Ramírez, Valente},
	urldate = {2017-07-17},
	date = {2016-05-09},
	langid = {english},
	eprinttype = {arxiv},
	eprint = {1410.5840},
}

